Recursive Constraints to Prevent Instability in Constrained Reinforcement Learning

We consider the challenge of finding a deterministic policy for a Markov decision process that uniformly (in all states) maximizes one reward subject to a probabilistic constraint over a different reward. Existing solutions do not fully address our precise problem definition, which nevertheless arises naturally in the context of safety-critical robotic systems. This class of problem is known to be hard, but the combined requirements of determinism and uniform optimality can create learning instability. In this work, after describing and motivating our problem with a simple example, we present a suitable constrained reinforcement learning algorithm that prevents learning instability, using recursive constraints. Our proposed approach admits an approximative form that improves efficiency and is conservative w.r.t. the constraint.

==> Naive.csv <==
threshold,P-values-est,P-values-true,V-values-est,V-values-true
0,0.193548,0.193548,-1.9646,-1.9646
0.01,0.193548,0.193548,-1.9646,-1.9646
0.02,0.193548,0.193548,-1.9646,-1.9646
0.03,0.193548,0.193548,-1.9646,-1.9646
0.04,0.193548,0.193548,-1.9646,-1.9646
0.05,0.193548,0.193548,-1.9646,-1.9646
0.06,0.193548,0.193548,-1.9646,-1.9646
0.07,0.193548,0.193548,-1.9646,-1.9646
0.08,0.193548,0.193548,-1.9646,-1.9646
0.09,0.193548,0.193548,-1.9646,-1.9646
0.1,0.193548,0.193548,-1.9646,-1.9646
0.11,0.193548,0.193548,-1.9646,-1.9646
0.12,0.193548,0.193548,-1.9646,-1.9646
0.13,0.193548,0.193548,-1.9646,-1.9646
0.14,0.193548,0.193548,-1.9646,-1.9646
0.15,0.193548,0.193548,-1.9646,-1.9646
0.16,0.193548,0.193548,-1.9646,-1.9646
0.17,0.193548,0.193548,-1.9646,-1.9646
0.18,0.193548,0.193548,-1.9646,-1.9646
0.19,0.193548,0.193548,-1.9646,-1.9646
0.2,0.193548,0.193548,-1.9646,-1.9646
0.21,0.193548,0.193548,-1.9646,-1.9646
0.22,0.193548,0.193548,-1.9646,-1.9646
0.23,0.193548,0.193548,-1.9646,-1.9646
0.24,0.193548,0.193548,-1.9646,-1.9646
0.25,0.193548,0.193548,-1.9646,-1.9646
0.26,0.193548,0.193548,-1.9646,-1.9646
0.27,0.193548,0.193548,-1.9646,-1.9646
0.28,0.193548,0.193548,-1.9646,-1.9646
0.29,0.193548,0.193548,-1.9646,-1.9646
0.3,0.193548,0.193548,-1.9646,-1.9646
0.31,0.193548,0.193548,-1.9646,-1.9646
0.32,0.193548,0.193548,-1.9646,-1.9646
0.33,0.193548,0.193548,-1.9646,-1.9646
0.34,0.193548,0.193548,-1.9646,-1.9646
0.35,0.193548,0.193548,-1.9646,-1.9646
0.36,0.193548,0.193548,-1.9646,-1.9646
0.37,0.193548,0.193548,-1.9646,-1.9646
0.38,0.193548,0.193548,-1.9646,-1.9646
0.39,0.193548,0.193548,-1.9646,-1.9646
0.4,0.193548,0.193548,-1.9646,-1.9646
0.41,0.193548,0.193548,-1.9646,-1.9646
0.42,0.193548,0.193548,-1.9646,-1.9646
0.43,0.193548,0.193548,-1.9646,-1.9646
0.44,0.193548,0.193548,-1.9646,-1.9646
0.45,0.193548,0.193548,-1.9646,-1.9646
0.46,0.193548,0.193548,-1.9646,-1.9646
0.47,0.193548,0.193548,-1.9646,-1.9646
0.48,0.193548,0.193548,-1.9646,-1.9646
0.49,0.193548,0.193548,-1.9646,-1.9646
0.5,0.193548,0.193548,-1.9646,-1.9646
0.51,0.193548,0.193548,-1.9646,-1.9646
0.52,0.193548,0.193548,-1.9646,-1.9646
0.53,0.193548,0.193548,-1.9646,-1.9646
0.54,0.193548,0.193548,-1.9646,-1.9646
0.55,0.193548,0.193548,-1.9646,-1.9646
0.56,0.193548,0.193548,-1.9646,-1.9646
0.57,0.193548,0.193548,-1.9646,-1.9646
0.58,0.193548,0.193548,-1.9646,-1.9646
0.59,0.193548,0.193548,-1.9646,-1.9646
0.6,0.193548,0.193548,-1.9646,-1.9646
0.61,0.193548,0.193548,-1.9646,-1.9646
0.62,0.193548,0.193548,-1.9646,-1.9646
0.63,0.193548,0.193548,-1.9646,-1.9646
0.64,0.193548,0.193548,-1.9646,-1.9646
0.65,0.193548,0.193548,-1.9646,-1.9646
0.66,0.193548,0.193548,-1.9646,-1.9646
0.67,0.193548,0.193548,-1.9646,-1.9646
0.68,0.198931,0.193548,-1.96135,-1.9646
0.69,0.689132,0.857143,-1.55843,-1.42911
0.7,0.233965,0.193548,-1.93656,-1.9646
0.71,0.700964,0.857143,-1.54988,-1.42911
0.72,0.331776,0.193548,-1.85862,-1.9646
0.73,0.726306,0.857143,-1.53087,-1.42911
0.74,0.726306,0.857143,-1.53087,-1.42911
0.75,0.726306,0.857143,-1.53087,-1.42911
0.76,0.726306,0.857143,-1.53087,-1.42911
0.77,0.726306,0.857143,-1.53087,-1.42911
0.78,0.726306,0.857143,-1.53087,-1.42911
0.79,0.726306,0.857143,-1.53087,-1.42911
0.8,0.350954,0.193548,-1.84495,-1.9646
0.81,0.350954,0.193548,-1.84495,-1.9646
0.82,0.729495,0.857143,-1.5288,-1.42911
0.83,0.741639,0.857143,-1.51995,-1.42911
0.84,0.401082,0.193548,-1.80737,-1.9646
0.85,0.418511,0.193548,-1.79472,-1.9646
0.86,0.857143,0.857143,-1.42911,-1.42911
0.87,0.857143,0.857143,-1.42911,-1.42911
0.88,0.857143,0.857143,-1.42911,-1.42911
0.89,0.857143,0.857143,-1.42911,-1.42911
0.9,0.857143,0.857143,-1.42911,-1.42911
0.91,0.857143,0.857143,-1.42911,-1.42911
0.92,0.857143,0.857143,-1.42911,-1.42911
0.93,0.857143,0.857143,-1.42911,-1.42911
0.94,0.857143,0.857143,-1.42911,-1.42911
0.95,0.857143,0.857143,-1.42911,-1.42911
0.96,0.857143,0.857143,-1.42911,-1.42911
0.97,0.857143,0.857143,-1.42911,-1.42911
0.98,0.857143,0.857143,-1.42911,-1.42911
0.99,0.857143,0.857143,-1.42911,-1.42911
1.0,0.857143,0.857143,-1.42911,-1.42911

==> Recursive.csv <==
threshold,P-values-est,P-values-true,V-values-est,V-values-true
0,0.193539,0.193548,-1.96454,-1.9646
0.01,0.193539,0.193548,-1.96454,-1.9646
0.02,0.193539,0.193548,-1.96454,-1.9646
0.03,0.193539,0.193548,-1.96454,-1.9646
0.04,0.193539,0.193548,-1.96454,-1.9646
0.05,0.193539,0.193548,-1.96454,-1.9646
0.06,0.193539,0.193548,-1.96454,-1.9646
0.07,0.193539,0.193548,-1.96454,-1.9646
0.08,0.193539,0.193548,-1.96454,-1.9646
0.09,0.193539,0.193548,-1.96454,-1.9646
0.1,0.193539,0.193548,-1.96454,-1.9646
0.11,0.193539,0.193548,-1.96454,-1.9646
0.12,0.193539,0.193548,-1.96454,-1.9646
0.13,0.193539,0.193548,-1.96454,-1.9646
0.14,0.193539,0.193548,-1.96454,-1.9646
0.15,0.193539,0.193548,-1.96454,-1.9646
0.16,0.193539,0.193548,-1.96454,-1.9646
0.17,0.193539,0.193548,-1.96454,-1.9646
0.18,0.193539,0.193548,-1.96454,-1.9646
0.19,0.193539,0.193548,-1.96454,-1.9646
0.2,0.193539,0.193548,-1.96454,-1.9646
0.21,0.193539,0.193548,-1.96454,-1.9646
0.22,0.193539,0.193548,-1.96454,-1.9646
0.23,0.193539,0.193548,-1.96454,-1.9646
0.24,0.193539,0.193548,-1.96454,-1.9646
0.25,0.193539,0.193548,-1.96454,-1.9646
0.26,0.193539,0.193548,-1.96454,-1.9646
0.27,0.193539,0.193548,-1.96454,-1.9646
0.28,0.193539,0.193548,-1.96454,-1.9646
0.29,0.193539,0.193548,-1.96454,-1.9646
0.3,0.193539,0.193548,-1.96454,-1.9646
0.31,0.193539,0.193548,-1.96454,-1.9646
0.32,0.193539,0.193548,-1.96454,-1.9646
0.33,0.193539,0.193548,-1.96454,-1.9646
0.34,0.193539,0.193548,-1.96454,-1.9646
0.35,0.193539,0.193548,-1.96454,-1.9646
0.36,0.193539,0.193548,-1.96454,-1.9646
0.37,0.193539,0.193548,-1.96454,-1.9646
0.38,0.193539,0.193548,-1.96454,-1.9646
0.39,0.193539,0.193548,-1.96454,-1.9646
0.4,0.193539,0.193548,-1.96454,-1.9646
0.41,0.193539,0.193548,-1.96454,-1.9646
0.42,0.193539,0.193548,-1.96454,-1.9646
0.43,0.193539,0.193548,-1.96454,-1.9646
0.44,0.193539,0.193548,-1.96454,-1.9646
0.45,0.193539,0.193548,-1.96454,-1.9646
0.46,0.193539,0.193548,-1.96454,-1.9646
0.47,0.193539,0.193548,-1.96454,-1.9646
0.48,0.193539,0.193548,-1.96454,-1.9646
0.49,0.193539,0.193548,-1.96454,-1.9646
0.5,0.193539,0.193548,-1.96454,-1.9646
0.51,0.193539,0.193548,-1.96454,-1.9646
0.52,0.193539,0.193548,-1.96454,-1.9646
0.53,0.193539,0.193548,-1.96454,-1.9646
0.54,0.193539,0.193548,-1.96454,-1.9646
0.55,0.193539,0.193548,-1.96454,-1.9646
0.56,0.193539,0.193548,-1.96454,-1.9646
0.57,0.193539,0.193548,-1.96454,-1.9646
0.58,0.193539,0.193548,-1.96454,-1.9646
0.59,0.193539,0.193548,-1.96454,-1.9646
0.6,0.193539,0.193548,-1.96454,-1.9646
0.61,0.193539,0.193548,-1.96454,-1.9646
0.62,0.193539,0.193548,-1.96454,-1.9646
0.63,0.193573,0.193548,-1.96454,-1.9646
0.64,0.193573,0.193548,-1.96454,-1.9646
0.65,0.193573,0.193548,-1.96454,-1.9646
0.66,0.193573,0.193548,-1.96454,-1.9646
0.67,0.193573,0.193548,-1.96454,-1.9646
0.68,0.193573,0.193548,-1.96454,-1.9646
0.69,0.193573,0.193548,-1.96454,-1.9646
0.7,0.193573,0.193548,-1.96454,-1.9646
0.71,0.193573,0.193548,-1.96454,-1.9646
0.72,0.193573,0.193548,-1.96454,-1.9646
0.73,0.193573,0.193548,-1.96454,-1.9646
0.74,0.193573,0.193548,-1.96454,-1.9646
0.75,0.193573,0.193548,-1.96454,-1.9646
0.76,0.193573,0.193548,-1.96454,-1.9646
0.77,0.193573,0.193548,-1.96454,-1.9646
0.78,0.193573,0.193548,-1.96454,-1.9646
0.79,0.193637,0.193548,-1.96454,-1.9646
0.8,0.193637,0.193548,-1.96454,-1.9646
0.81,0.193637,0.193548,-1.96454,-1.9646
0.82,0.193637,0.193548,-1.96454,-1.9646
0.83,0.193637,0.193548,-1.96454,-1.9646
0.84,0.193749,0.193548,-1.96454,-1.9646
0.85,0.193952,0.193548,-1.96454,-1.9646
0.86,0.857143,0.857143,-1.42911,-1.42911
0.87,0.857143,0.857143,-1.42911,-1.42911
0.88,0.857143,0.857143,-1.42911,-1.42911
0.89,0.857143,0.857143,-1.42911,-1.42911
0.9,0.857143,0.857143,-1.42911,-1.42911
0.91,0.857143,0.857143,-1.42911,-1.42911
0.92,0.857143,0.857143,-1.42911,-1.42911
0.93,0.857143,0.857143,-1.42911,-1.42911
0.94,0.857143,0.857143,-1.42911,-1.42911
0.95,0.857143,0.857143,-1.42911,-1.42911
0.96,0.857143,0.857143,-1.42911,-1.42911
0.97,0.857143,0.857143,-1.42911,-1.42911
0.98,0.857143,0.857143,-1.42911,-1.42911
0.99,0.857143,0.857143,-1.42911,-1.42911
1.0,0.857143,0.857143,-1.42911,-1.42911
